Competing topological orders in three dimensions: X-cube versus toric code

We study the competition between two different topological orders in three dimensions by considering the X-cube model and the three-dimensional toric code. The corresponding Hamiltonian can be decomposed into two commuting parts, one of which displays a self-dual spectrum. To determine the phase diagram, we compute the high-order series expansions of the ground-state energy in all limiting cases. Apart from the topological order related to the toric code and the fractonic order related to the X-cube model, we found two new phases which are adiabatically connected to classical limits with nontrivial sub-extensive degeneracies. All phase transitions are found to be first order.

==> reply_referees.txt <==
----------------------------------------------------------------------
Reply to Referee 1 
----------------------------------------------------------------------

We thank Referee 1 for her report and for considering our manuscript as suitable for publication. We provide thereafter a detailed answer to various comments made by Referee 1. 

1- About the description of Figure 2: 
The problem comes from the layout of the two figures. With the actual presentation, the upper (lower) panel mentioned the caption must be replaced by left (right) panel. However, in each figure, the left inset located in the leftmost lower corner indeed represents  a zoom of the ground-state energy near the transition point.  We have now changed the caption to avoid any ambiguity in this description. We also added crosses in the lower inset of the left panel.

2- It seems that a figure containing the square plaquette was missing in the submission process to compile properly the manuscript. We added it and it should now look much better to the reader. 

3- As explained in the text, the X-phase (Z-phase) is adiabatically connected to the point where only $\sigma_x$  ($\sigma_z$) Pauli matrices are present in the Hamiltonian. In the appendix A, the definition is exactly the same but the confusion of the referee may come from the fact that what we discuss the operators that commute with the Hamiltonian. In the X-phase  (Z-phase), these operators are products of $\sigma_z$ ($\sigma_x$ ). Hence, everything is correct and consistent with the definitions given in the main text.

4- The Loewdin partition technique has been already applied at several instances in related problems by us. We therefore have added a sentence in the appendix B refering to these works and additionally giving a link to a phd thesis where more details on the actual application of this technique are described.

5- In the main text, we give the ground-state degeneracy of the X- and Z- phases and we believe that their derivation based on an exact  counting of independent conserved quantities is rather suited for appendices. What is left for future work is the nature of these phases away from the extreme points where we can compute this degeneracy exactly. For instance, when $J_+ \neq 0$  we do not know what happens in the X-phase. Do we have a finite topological entropy ? What is the nature and the spectrum of the excitations ? These are typical questions that we would like to address but that are beyond the scope of the present work and that requires alternative approaches 

6- The Hamiltonian (1) is not exactly solvable for arbitrary coupling. Thus, we use various approaches to understand its phase diagram. What we claim is that, if there is a unique quantum phase transition, our phase diagram is correct. As stated in the conclusion, this issue requires further (numerical) investigations, but, in any case, no exact answer can be given. Even numerically, it would be hard to decide the uniqueness of a transition point in the thermodynamical limit.
Thus, we understand that our phase diagram can be considered as "likely" or "putative" but we clearly explain, in the text, under which hypothesis it is obtained.

----------------------------------------------------------------------
Reply to Referee 2 
----------------------------------------------------------------------

We thank Referee 2 for her/his report and for considering our manuscript as suitable for publication. We provide thereafter a detailed answer to the points raised by Referee 2. 

1- We extended the title to "Competing topological orders in three dimensions: X-Cube versus toric code".

2- We have rearranged and reduced the number of citations in this part of the introduction. 

3- It seems that a figure containing the square plaquette was missing in the submission process to compile properly the manuscript. We added it and it should now look much better to the reader. 

4- The problem comes from the layout of the two figures. With the actual presentation, the upper (lower) panel mentioned the caption must be replaced by left (right) panel. However, in each figure, the left inset located in the leftmost lower corner indeed represents  a zoom of the ground-state energy near the transition point.  We have now changed the caption to avoid any ambiguity in this description. We also added crosses in the lower inset of the left panel.

5- We have included a sentence within appendix A.2 referring to figure 5.

6- We added two sentences in appendix B. 

7- We included the upper-case letters in the mentioned titles

8- We thank the referee for this comment and we did as suggested.

9- We thank the referee for this comment and corrected the title.

List of Changes
===============
For the sake of clarity, all changes (if appropriate) in the revised version are highlighted in red.

- We have included the figure containing the square plaquette which was missing in the previous SciPost version. 
- Figure 2: We have updated the caption of figure 2 as suggested by both referees and we have added crosses in the left lower inset.
- Page 8, reference to Figure 5.
- Page 8, two additional sentence -> degeneracies
- Ref 45,46,47 and 5, added upper-case letters in the titles
- Ref 50, separated author name by comma instead of "and"
- Ref 66, corrected the title

==> reply_referees2.txt <==
----------------------------------------------------------------------
Reply to Referee 1 
----------------------------------------------------------------------

We thank the referee for her positive feedback and the recommendation for publication of our article in SciPost.

----------------------------------------------------------------------
Reply to Referee 2 
----------------------------------------------------------------------

We thank the referee for the feedback and the recommendation for publication of our article in SciPost apart 
from two requests and additional minor points. We have adressed the points as follows:

1-We added a sentence which should explain how the series is computed.
2-We made DOIs available where we could find them (For Refs [56] and [62] but not for Refs. [57],[58] and [63]).
3 to 11-We adjusted the respective parts according to the suggestions of the referee.

List of Changes
===============
For the sake of clarity, all changes in the revised version are highlighted in red.
The changes are essentially what has been requested by Referee 2.


